Teaching Code LLMs to Use Autocompletion Tools in Repository-Level Code Generation

Code large language models (LLMs) face limitations in repository-level code generation due to their lack of awareness of repository-level dependencies (e.g., user-defined attributes), resulting in dependency errors such as undefined-variable and no-member errors. In this work, we introduce ToolGen, an approach that integrates autocompletion tools into the code LLM generation process to address these dependencies. ToolGen comprises two main phases: Trigger Insertion and Model Fine-tuning (Offline), and Tool-integrated Code Generation (Online). During the offline phase, ToolGen augments functions within a given code corpus with a special mark token, indicating positions to trigger autocompletion tools. These augmented functions, along with their corresponding docstrings, are then used to fine-tune a selected code LLM. In the online phase, ToolGen iteratively generates functions by predicting tokens step-by-step using the fine-tuned LLM. Whenever a mark token is encountered, ToolGen invokes the autocompletion tool to suggest code completions and selects the most appropriate one. We conduct comprehensive experiments to evaluate ToolGen's effectiveness in repository-level code generation. To facilitate this evaluation, we create a benchmark comprising 671 real-world code repositories and introduce two new dependency-based metrics: Dependency Coverage and Static Validity Rate. The results demonstrate that ToolGen significantly improves Dependency Coverage by 31.4% to 39.1% and Static Validity Rate by 44.9% to 57.7% across the three LLMs, while maintaining competitive or improved performance in widely recognized similarity metrics such as BLEU-4, CodeBLEU, Edit Similarity, and Exact Match. On the CoderEval dataset, ToolGen achieves improvements of 40.0% and 25.0% in Pass@1 for CodeT5 and CodeLlama, respectively.

==> images/example.json <==
{
    "file_path": "CodeSearchNet/resources/data/python/final/repos/zomux#deepy/deepy/layers/layer.py",
    "function_name": "register_updates",
    "code": "def register_updates(self, *updates):\n        for key, node in updates:\n            if key not in self._registered_updates:\n                self.updates.append((key, node))\n                self._registered_updates.add(key)",
    "augmented_code": "def register_updates(self, *updates):\n        <LSP-POINT-1>for key, node <LSP-POINT-2>in <LSP-POINT-3>updates:\n            <LSP-POINT-4>if <LSP-POINT-5>key <LSP-POINT-6>not <LSP-POINT-7>in <LSP-POINT-8>self.<LSP-POINT-9>_registered_updates:\n                self.<LSP-POINT-10>updates.<LSP-POINT-11>append((<LSP-POINT-12>key, node))\n                self.<LSP-POINT-13>_registered_updates.<LSP-POINT-14>add(<LSP-POINT-15>key)",
    "lsp_dict": {
        "<LSP-POINT-1>": [
            "abs",
            "all",
            "any",
            "ArithmeticError",
            "ascii",
            "assert",
            "AssertionError",
            "async",
            "AttributeError",
            "await",
            "BaseException",
            "belongs_to",
            "bin",
            "BlockingIOError",
            "bool",
            "break",
            "breakpoint",
            "BrokenPipeError",
            "BufferError",
            "bytearray",
            "bytes",
            "BytesWarning",
            "callable",
            "ChildProcessError",
            "chr",
            "class",
            "classmethod",
            "compile",
            "complex",
            "compute",
            "compute_tensor",
            "ConnectionAbortedError",
            "ConnectionError",
            "ConnectionRefusedError",
            "ConnectionResetError",
            "continue",
            "convert_to_theano_var",
            "copyright",
            "credits",
            "def",
            "del",
            "delattr",
            "DeprecationWarning",
            "dict",
            "dir",
            "divmod",
            "ellipsis",
            "Ellipsis",
            "enumerate",
            "env",
            "EnvironmentError",
            "EOFError",
            "eval",
            "Exception",
            "exec",
            "exit",
            "False",
            "FileExistsError",
            "FileNotFoundError",
            "filter",
            "float",
            "FloatingPointError",
            "for",
            "format",
            "from",
            "frozenset",
            "FutureWarning",
            "GeneratorExit",
            "getattr",
            "global",
            "globals",
            "hasattr",
            "hash",
            "help",
            "hex",
            "id",
            "if",
            "import",
            "ImportError",
            "ImportWarning",
            "IndentationError",
            "IndexError",
            "init",
            "input",
            "int",
            "InterruptedError",
            "IOError",
            "IsADirectoryError",
            "isinstance",
            "issubclass",
            "iter",
            "KeyboardInterrupt",
            "KeyError",
            "lambda",
            "len",
            "license",
            "list",
            "locals",
            "loggers",
            "logging",
            "LookupError",
            "map",
            "max",
            "MemoryError",
            "memoryview",
            "min",
            "ModuleNotFoundError",
            "NameError",
            "neural_computation_prefer_tensor",
            "NeuralLayer",
            "next",
            "None",
            "nonlocal",
            "not",
            "NotADirectoryError",
            "NotImplemented",
            "NotImplementedError",
            "np",
            "object",
            "oct",
            "open",
            "ord",
            "OSError",
            "OverflowError",
            "pass",
            "PendingDeprecationWarning",
            "PermissionError",
            "pow",
            "prepare",
            "print",
            "ProcessLookupError",
            "property",
            "quit",
            "raise",
            "range",
            "RecursionError",
            "ReferenceError",
            "register",
            "register_free_parameters",
            "register_inner_layers",
            "register_parameters",
            "repr",
            "ResourceWarning",
            "return",
            "reversed",
            "round",
            "RuntimeError",
            "RuntimeWarning",
            "set",
            "setattr",
            "slice",
            "sorted",
            "staticmethod",
            "StopAsyncIteration",
            "StopIteration",
            "str",
            "sum",
            "super",
            "SyntaxError",
            "SyntaxWarning",
            "SystemError",
            "SystemExit",
            "TabError",
            "theano",
            "TimeoutError",
            "True",
            "try",
            "tuple",
            "type",
            "TypeError",
            "UnboundLocalError",
            "UnicodeDecodeError",
            "UnicodeEncodeError",
            "UnicodeError",
            "UnicodeTranslateError",
            "UnicodeWarning",
            "UniformInitializer",
            "UserWarning",
            "ValueError",
            "vars",
            "Warning",
            "while",
            "WindowsError",
            "with",
            "yield",
            "ZeroDivisionError",
            "zip",
            "__annotations__",
            "__dict__",
            "__doc__",
            "__file__",
            "__import__",
            "__init__",
            "__module__",
            "__name__",
            "__package__",
            "__slots__"
        ],
        "<LSP-POINT-2>": [
            "in"
        ],
        "<LSP-POINT-3>": [
            "abs",
            "all",
            "any",
            "ArithmeticError",
            "ascii",
            "AssertionError",
            "AttributeError",
            "await",
            "BaseException",
            "bin",
            "BlockingIOError",
            "bool",
            "breakpoint",
            "BrokenPipeError",
            "BufferError",
            "bytearray",
            "bytes",
            "BytesWarning",
            "callable",
            "ChildProcessError",
            "chr",
            "classmethod",
            "compile",
            "complex",
            "ConnectionAbortedError",
            "ConnectionError",
            "ConnectionRefusedError",
            "ConnectionResetError",
            "convert_to_theano_var",
            "copyright",
            "credits",
            "delattr",
            "DeprecationWarning",
            "dict",
            "dir",
            "divmod",
            "ellipsis",
            "Ellipsis",
            "enumerate",
            "env",
            "EnvironmentError",
            "EOFError",
            "eval",
            "Exception",
            "exec",
            "exit",
            "False",
            "FileExistsError",
            "FileNotFoundError",
            "filter",
            "float",
            "FloatingPointError",
            "format",
            "frozenset",
            "FutureWarning",
            "GeneratorExit",
            "getattr",
            "globals",
            "hasattr",
            "hash",
            "help",
            "hex",
            "id",
            "ImportError",
            "ImportWarning",
            "IndentationError",
            "IndexError",
            "input",
            "int",
            "InterruptedError",
            "IOError",
            "IsADirectoryError",
            "isinstance",
            "issubclass",
            "iter",
            "KeyboardInterrupt",
            "KeyError",
            "lambda",
            "len",
            "license",
            "list",
            "locals",
            "loggers",
            "logging",
            "LookupError",
            "map",
            "max",
            "MemoryError",
            "memoryview",
            "min",
            "ModuleNotFoundError",
            "NameError",
            "neural_computation_prefer_tensor",
            "NeuralLayer",
            "next",
            "None",
            "not",
            "NotADirectoryError",
            "NotImplemented",
            "NotImplementedError",
            "np",
            "object",
            "oct",
            "open",
            "ord",
            "OSError",
            "OverflowError",
            "PendingDeprecationWarning",
            "PermissionError",
            "pow",
            "print",
            "ProcessLookupError",
            "property",
            "quit",
            "range",
            "RecursionError",
            "ReferenceError",
            "repr",
            "ResourceWarning",
            "reversed",
            "round",
            "RuntimeError",
            "RuntimeWarning",
            "self",
            "set",
            "setattr",
            "slice",
            "sorted",
            "staticmethod",
            "StopAsyncIteration",
            "StopIteration",
            "str",
            "sum",
            "super",
            "SyntaxError",
            "SyntaxWarning",
            "SystemError",
            "SystemExit",
            "TabError",
            "theano",
            "TimeoutError",
            "True",
            "tuple",
            "type",
            "TypeError",
            "UnboundLocalError",
            "UnicodeDecodeError",
            "UnicodeEncodeError",
            "UnicodeError",
            "UnicodeTranslateError",
            "UnicodeWarning",
            "UniformInitializer",
            "updates",
            "UserWarning",
            "ValueError",
            "vars",
            "Warning",
            "WindowsError",
            "ZeroDivisionError",
            "zip",
            "__annotations__",
            "__dict__",
            "__doc__",
            "__file__",
            "__import__",
            "__module__",
            "__name__",
            "__package__",
            "__slots__"
        ],
        "<LSP-POINT-4>": [
            "abs",
            "all",
            "any",
            "ArithmeticError",
            "ascii",
            "assert",
            "AssertionError",
            "async",
            "AttributeError",
            "await",
            "BaseException",
            "belongs_to",
            "bin",
            "BlockingIOError",
            "bool",
            "break",
            "breakpoint",
            "BrokenPipeError",
            "BufferError",
            "bytearray",
            "bytes",
            "BytesWarning",
            "callable",
            "ChildProcessError",
            "chr",
            "class",
            "classmethod",
            "compile",
            "complex",
            "compute",
            "compute_tensor",
            "ConnectionAbortedError",
            "ConnectionError",
            "ConnectionRefusedError",
            "ConnectionResetError",
            "continue",
            "convert_to_theano_var",
            "copyright",
            "credits",
            "def",
            "del",
            "delattr",
            "DeprecationWarning",
            "dict",
            "dir",
            "divmod",
            "ellipsis",
            "Ellipsis",
            "enumerate",
            "env",
            "EnvironmentError",
            "EOFError",
            "eval",
            "Exception",
            "exec",
            "exit",
            "False",
            "FileExistsError",
            "FileNotFoundError",
            "filter",
            "float",
            "FloatingPointError",
            "for",
            "format",
            "from",
            "frozenset",
            "FutureWarning",
            "GeneratorExit",
            "getattr",
            "global",
            "globals",
            "hasattr",
            "hash",
            "help",
            "hex",
            "id",
            "if",
            "import",
            "ImportError",
            "ImportWarning",
            "IndentationError",
            "IndexError",
            "init",
            "input",
            "int",
            "InterruptedError",
            "IOError",
            "IsADirectoryError",
            "isinstance",
            "issubclass",
            "iter",
            "KeyboardInterrupt",
            "KeyError",
            "lambda",
            "len",
            "license",
            "list",
            "locals",
            "loggers",
            "logging",
            "LookupError",
            "map",
            "max",
            "MemoryError",
            "memoryview",
            "min",
            "ModuleNotFoundError",
            "NameError",
            "neural_computation_prefer_tensor",
            "NeuralLayer",
            "next",
            "None",
            "nonlocal",
            "not",
            "NotADirectoryError",
            "NotImplemented",
            "NotImplementedError",
            "np",
            "object",
            "oct",
            "open",
            "ord",
            "OSError",
            "OverflowError",
            "pass",
            "PendingDeprecationWarning",
            "PermissionError",
            "pow",
            "prepare",
            "print",
            "ProcessLookupError",
            "property",
            "quit",
            "raise",
            "range",
            "RecursionError",
            "ReferenceError",
            "register",
            "register_free_parameters",
            "register_inner_layers",
            "register_parameters",
            "register_updates",
            "repr",
            "ResourceWarning",
            "return",
            "reversed",
            "round",
            "RuntimeError",
            "RuntimeWarning",
            "set",
            "setattr",
            "slice",
            "sorted",
            "staticmethod",
            "StopAsyncIteration",
            "StopIteration",
            "str",
            "sum",
            "super",
            "SyntaxError",
            "SyntaxWarning",
            "SystemError",
            "SystemExit",
            "TabError",
            "theano",
            "TimeoutError",
            "True",
            "try",
            "tuple",
            "type",
            "TypeError",
            "UnboundLocalError",
            "UnicodeDecodeError",
            "UnicodeEncodeError",
            "UnicodeError",
            "UnicodeTranslateError",
            "UnicodeWarning",
            "UniformInitializer",
            "UserWarning",
            "ValueError",
            "vars",
            "Warning",
            "while",
            "WindowsError",
            "with",
            "yield",
            "ZeroDivisionError",
            "zip",
            "__annotations__",
            "__dict__",
            "__doc__",
            "__file__",
            "__import__",
            "__init__",
            "__module__",
            "__name__",
            "__package__",
            "__slots__"
        ],
        "<LSP-POINT-5>": [
            "abs",
            "all",
            "any",
            "ArithmeticError",
            "ascii",
            "AssertionError",
            "AttributeError",
            "await",
            "BaseException",
            "bin",
            "BlockingIOError",
            "bool",
            "breakpoint",
            "BrokenPipeError",
            "BufferError",
            "bytearray",
            "bytes",
            "BytesWarning",
            "callable",
            "ChildProcessError",
            "chr",
            "classmethod",
            "compile",
            "complex",
            "ConnectionAbortedError",
            "ConnectionError",
            "ConnectionRefusedError",
            "ConnectionResetError",
            "convert_to_theano_var",
            "copyright",
            "credits",
            "delattr",
            "DeprecationWarning",
            "dict",
            "dir",
            "divmod",
            "ellipsis",
            "Ellipsis",
            "enumerate",
            "env",
            "EnvironmentError",
            "EOFError",
            "eval",
            "Exception",
            "exec",
            "exit",
            "False",
            "FileExistsError",
            "FileNotFoundError",
            "filter",
            "float",
            "FloatingPointError",
            "format",
            "frozenset",
            "FutureWarning",
            "GeneratorExit",
            "getattr",
            "globals",
            "hasattr",
            "hash",
            "help",
            "hex",
            "id",
            "ImportError",
            "ImportWarning",
            "IndentationError",
            "IndexError",
            "input",
            "int",
            "InterruptedError",
            "IOError",
            "IsADirectoryError",
            "isinstance",
            "issubclass",
            "iter",
            "key",
            "KeyboardInterrupt",
            "KeyError",
            "lambda",
            "len",
            "license",
            "list",
            "locals",
            "loggers",
            "logging",
            "LookupError",
            "map",
            "max",
            "MemoryError",
            "memoryview",
            "min",
            "ModuleNotFoundError",
            "NameError",
            "neural_computation_prefer_tensor",
            "NeuralLayer",
            "next",
            "node",
            "None",
            "not",
            "NotADirectoryError",
            "NotImplemented",
            "NotImplementedError",
            "np",
            "object",
            "oct",
            "open",
            "ord",
            "OSError",
            "OverflowError",
            "PendingDeprecationWarning",
            "PermissionError",
            "pow",
            "print",
            "ProcessLookupError",
            "property",
            "quit",
            "range",
            "RecursionError",
            "ReferenceError",
            "repr",
            "ResourceWarning",
            "reversed",
            "round",
            "RuntimeError",
            "RuntimeWarning",
            "self",
            "set",
            "setattr",
            "slice",
            "sorted",
            "staticmethod",
            "StopAsyncIteration",
            "StopIteration",
            "str",
            "sum",
            "super",
            "SyntaxError",
            "SyntaxWarning",
            "SystemError",
            "SystemExit",
            "TabError",
            "theano",
            "TimeoutError",
            "True",
            "tuple",
            "type",
            "TypeError",
            "UnboundLocalError",
            "UnicodeDecodeError",
            "UnicodeEncodeError",
            "UnicodeError",
            "UnicodeTranslateError",
            "UnicodeWarning",
            "UniformInitializer",
            "updates",
            "UserWarning",
            "ValueError",
            "vars",
            "Warning",
            "WindowsError",
            "ZeroDivisionError",
            "zip",
            "__annotations__",
            "__dict__",
            "__doc__",
            "__file__",
            "__import__",
            "__module__",
            "__name__",
            "__package__",
            "__slots__"
        ],
        "<LSP-POINT-6>": [
            "and",
            "if",
            "in",
            "is",
            "not",
            "or"
        ],
        "<LSP-POINT-7>": [
            "in"
        ],
        "<LSP-POINT-8>": [
            "abs",
            "all",
            "any",
            "ArithmeticError",
            "ascii",
            "AssertionError",
            "AttributeError",
            "await",
            "BaseException",
            "bin",
            "BlockingIOError",
            "bool",
            "breakpoint",
            "BrokenPipeError",
            "BufferError",
            "bytearray",
            "bytes",
            "BytesWarning",
            "callable",
            "ChildProcessError",
            "chr",
            "classmethod",
            "compile",
            "complex",
            "ConnectionAbortedError",
            "ConnectionError",
            "ConnectionRefusedError",
            "ConnectionResetError",
            "convert_to_theano_var",
            "copyright",
            "credits",
            "delattr",
            "DeprecationWarning",
            "dict",
            "dir",
            "divmod",
            "ellipsis",
            "Ellipsis",
            "enumerate",
            "env",
            "EnvironmentError",
            "EOFError",
            "eval",
            "Exception",
            "exec",
            "exit",
            "False",
            "FileExistsError",
            "FileNotFoundError",
            "filter",
            "float",
            "FloatingPointError",
            "format",
            "frozenset",
            "FutureWarning",
            "GeneratorExit",
            "getattr",
            "globals",
            "hasattr",
            "hash",
            "help",
            "hex",
            "id",
            "ImportError",
            "ImportWarning",
            "IndentationError",
            "IndexError",
            "input",
            "int",
            "InterruptedError",
            "IOError",
            "IsADirectoryError",
            "isinstance",
            "issubclass",
            "iter",
            "key",
            "KeyboardInterrupt",
            "KeyError",
            "len",
            "license",
            "list",
            "locals",
            "loggers",
            "logging",
            "LookupError",
            "map",
            "max",
            "MemoryError",
            "memoryview",
            "min",
            "ModuleNotFoundError",
            "NameError",
            "neural_computation_prefer_tensor",
            "NeuralLayer",
            "next",
            "node",
            "None",
            "NotADirectoryError",
            "NotImplemented",
            "NotImplementedError",
            "np",
            "object",
            "oct",
            "open",
            "ord",
            "OSError",
            "OverflowError",
            "PendingDeprecationWarning",
            "PermissionError",
            "pow",
            "print",
            "ProcessLookupError",
            "property",
            "quit",
            "range",
            "RecursionError",
            "ReferenceError",
            "repr",
            "ResourceWarning",
            "reversed",
            "round",
            "RuntimeError",
            "RuntimeWarning",
            "self",
            "set",
            "setattr",
            "slice",
            "sorted",
            "staticmethod",
            "StopAsyncIteration",
            "StopIteration",
            "str",
            "sum",
            "super",
            "SyntaxError",
            "SyntaxWarning",
            "SystemError",
            "SystemExit",
            "TabError",
            "theano",
            "TimeoutError",
            "True",
            "tuple",
            "type",
            "TypeError",
            "UnboundLocalError",
            "UnicodeDecodeError",
            "UnicodeEncodeError",
            "UnicodeError",
            "UnicodeTranslateError",
            "UnicodeWarning",
            "UniformInitializer",
            "updates",
            "UserWarning",
            "ValueError",
            "vars",
            "Warning",
            "WindowsError",
            "ZeroDivisionError",
            "zip",
            "__annotations__",
            "__dict__",
            "__doc__",
            "__file__",
            "__import__",
            "__module__",
            "__name__",
            "__package__",
            "__slots__"
        ],
        "<LSP-POINT-9>": [
            "activation",
            "belongs_to",
            "callback_forward_propagation",
            "compute",
            "compute_tensor",
            "create_bias",
            "create_matrix",
            "create_scalar",
            "create_vector",
            "create_weight",
            "epoch_callbacks",
            "external_inputs",
            "external_targets",
            "free_parameters",
            "init",
            "initialized",
            "input_dim",
            "input_dims",
            "name",
            "output_dim",
            "output_dims",
            "parameter_count",
            "parameters",
            "prepare",
            "register",
            "register_epoch_callbacks",
            "register_external_inputs",
            "register_external_targets",
            "register_free_parameters",
            "register_inner_layers",
            "register_monitors",
            "register_parameters",
            "register_testing_callbacks",
            "register_training_callbacks",
            "register_training_updates",
            "register_updates",
            "set_name",
            "testing_callbacks",
            "testing_monitors",
            "training_callbacks",
            "training_monitors",
            "training_updates",
            "updates",
            "_linked_block",
            "_registered_monitors",
            "_registered_training_updates",
            "_registered_updates",
            "__annotations__",
            "__class__",
            "__delattr__",
            "__dict__",
            "__dir__",
            "__doc__",
            "__eq__",
            "__format__",
            "__getattribute__",
            "__hash__",
            "__init__",
            "__init_subclass__",
            "__module__",
            "__ne__",
            "__new__",
            "__reduce__",
            "__reduce_ex__",
            "__repr__",
            "__setattr__",
            "__sizeof__",
            "__slots__",
            "__str__"
        ],
        "<LSP-POINT-10>": [
            "activation",
            "belongs_to",
            "callback_forward_propagation",
            "compute",
            "compute_tensor",
            "create_bias",
            "create_matrix",
            "create_scalar",
            "create_vector",
            "create_weight",
            "epoch_callbacks",
            "external_inputs",
            "external_targets",
            "free_parameters",
            "init",
            "initialized",
            "input_dim",
            "input_dims",
            "name",
            "output_dim",
            "output_dims",
            "parameter_count",
            "parameters",
            "prepare",
            "register",
            "register_epoch_callbacks",
            "register_external_inputs",
            "register_external_targets",
            "register_free_parameters",
            "register_inner_layers",
            "register_monitors",
            "register_parameters",
            "register_testing_callbacks",
            "register_training_callbacks",
            "register_training_updates",
            "register_updates",
            "set_name",
            "testing_callbacks",
            "testing_monitors",
            "training_callbacks",
            "training_monitors",
            "training_updates",
            "updates",
            "_linked_block",
            "_registered_monitors",
            "_registered_training_updates",
            "_registered_updates",
            "__annotations__",
            "__class__",
            "__delattr__",
            "__dict__",
            "__dir__",
            "__doc__",
            "__eq__",
            "__format__",
            "__getattribute__",
            "__hash__",
            "__init__",
            "__init_subclass__",
            "__module__",
            "__ne__",
            "__new__",
            "__reduce__",
            "__reduce_ex__",
            "__repr__",
            "__setattr__",
            "__sizeof__",
            "__slots__",
            "__str__"
        ],
        "<LSP-POINT-11>": [
            "append",
            "clear",
            "copy",
            "count",
            "extend",
            "index",
            "insert",
            "pop",
            "remove",
            "reverse",
            "sort",
            "__add__",
            "__annotations__",
            "__class__",
            "__class_getitem__",
            "__contains__",
            "__delattr__",
            "__delitem__",
            "__dict__",
            "__dir__",
            "__doc__",
            "__eq__",
            "__format__",
            "__ge__",
            "__getattribute__",
            "__getitem__",
            "__gt__",
            "__hash__",
            "__iadd__",
            "__imul__",
            "__init__",
            "__init_subclass__",
            "__iter__",
            "__le__",
            "__len__",
            "__lt__",
            "__module__",
            "__mul__",
            "__ne__",
            "__new__",
            "__reduce__",
            "__reduce_ex__",
            "__repr__",
            "__reversed__",
            "__rmul__",
            "__setattr__",
            "__setitem__",
            "__sizeof__",
            "__slots__",
            "__str__"
        ],
        "<LSP-POINT-12>": [
            "abs",
            "all",
            "any",
            "ArithmeticError",
            "ascii",
            "AssertionError",
            "AttributeError",
            "BaseException",
            "bin",
            "BlockingIOError",
            "bool",
            "breakpoint",
            "BrokenPipeError",
            "BufferError",
            "bytearray",
            "bytes",
            "BytesWarning",
            "callable",
            "ChildProcessError",
            "chr",
            "classmethod",
            "compile",
            "complex",
            "ConnectionAbortedError",
            "ConnectionError",
            "ConnectionRefusedError",
            "ConnectionResetError",
            "convert_to_theano_var",
            "copyright",
            "credits",
            "delattr",
            "DeprecationWarning",
            "dict",
            "dir",
            "divmod",
            "ellipsis",
            "Ellipsis",
            "enumerate",
            "env",
            "EnvironmentError",
            "EOFError",
            "eval",
            "Exception",
            "exec",
            "exit",
            "False",
            "FileExistsError",
            "FileNotFoundError",
            "filter",
            "float",
            "FloatingPointError",
            "format",
            "frozenset",
            "FutureWarning",
            "GeneratorExit",
            "getattr",
            "globals",
            "hasattr",
            "hash",
            "help",
            "hex",
            "id",
            "ImportError",
            "ImportWarning",
            "IndentationError",
            "IndexError",
            "input",
            "int",
            "InterruptedError",
            "IOError",
            "IsADirectoryError",
            "isinstance",
            "issubclass",
            "iter",
            "key",
            "KeyboardInterrupt",
            "KeyError",
            "len",
            "license",
            "list",
            "locals",
            "loggers",
            "logging",
            "LookupError",
            "map",
            "max",
            "MemoryError",
            "memoryview",
            "min",
            "ModuleNotFoundError",
            "NameError",
            "neural_computation_prefer_tensor",
            "NeuralLayer",
            "next",
            "node",
            "None",
            "NotADirectoryError",
            "NotImplemented",
            "NotImplementedError",
            "np",
            "object",
            "oct",
            "open",
            "ord",
            "OSError",
            "OverflowError",
            "PendingDeprecationWarning",
            "PermissionError",
            "pow",
            "print",
            "ProcessLookupError",
            "property",
            "quit",
            "range",
            "RecursionError",
            "ReferenceError",
            "repr",
            "ResourceWarning",
            "reversed",
            "round",
            "RuntimeError",
            "RuntimeWarning",
            "self",
            "set",
            "setattr",
            "slice",
            "sorted",
            "staticmethod",
            "StopAsyncIteration",
            "StopIteration",
            "str",
            "sum",
            "super",
            "SyntaxError",
            "SyntaxWarning",
            "SystemError",
            "SystemExit",
            "TabError",
            "theano",
            "TimeoutError",
            "True",
            "tuple",
            "type",
            "TypeError",
            "UnboundLocalError",
            "UnicodeDecodeError",
            "UnicodeEncodeError",
            "UnicodeError",
            "UnicodeTranslateError",
            "UnicodeWarning",
            "UniformInitializer",
            "updates",
            "UserWarning",
            "ValueError",
            "vars",
            "Warning",
            "WindowsError",
            "ZeroDivisionError",
            "zip",
            "__annotations__",
            "__dict__",
            "__doc__",
            "__file__",
            "__import__",
            "__module__",
            "__name__",
            "__package__",
            "__slots__"
        ],
        "<LSP-POINT-13>": [
            "activation",
            "belongs_to",
            "callback_forward_propagation",
            "compute",
            "compute_tensor",
            "create_bias",
            "create_matrix",
            "create_scalar",
            "create_vector",
            "create_weight",
            "epoch_callbacks",
            "external_inputs",
            "external_targets",
            "free_parameters",
            "init",
            "initialized",
            "input_dim",
            "input_dims",
            "name",
            "output_dim",
            "output_dims",
            "parameter_count",
            "parameters",
            "prepare",
            "register",
            "register_epoch_callbacks",
            "register_external_inputs",
            "register_external_targets",
            "register_free_parameters",
            "register_inner_layers",
            "register_monitors",
            "register_parameters",
            "register_testing_callbacks",
            "register_training_callbacks",
            "register_training_updates",
            "register_updates",
            "set_name",
            "testing_callbacks",
            "testing_monitors",
            "training_callbacks",
            "training_monitors",
            "training_updates",
            "updates",
            "_linked_block",
            "_registered_monitors",
            "_registered_training_updates",
            "_registered_updates",
            "__annotations__",
            "__class__",
            "__delattr__",
            "__dict__",
            "__dir__",
            "__doc__",
            "__eq__",
            "__format__",
            "__getattribute__",
            "__hash__",
            "__init__",
            "__init_subclass__",
            "__module__",
            "__ne__",
            "__new__",
            "__reduce__",
            "__reduce_ex__",
            "__repr__",
            "__setattr__",
            "__sizeof__",
            "__slots__",
            "__str__"
        ],
        "<LSP-POINT-14>": [
            "add",
            "clear",
            "copy",
            "difference",
            "difference_update",
            "discard",
            "intersection",
            "intersection_update",
            "isdisjoint",
            "issubset",
            "issuperset",
            "pop",
            "remove",
            "symmetric_difference",
            "symmetric_difference_update",
            "union",
            "update",
            "__and__",
            "__annotations__",
            "__class__",
            "__class_getitem__",
            "__contains__",
            "__delattr__",
            "__dict__",
            "__dir__",
            "__doc__",
            "__eq__",
            "__format__",
            "__ge__",
            "__getattribute__",
            "__gt__",
            "__hash__",
            "__iand__",
            "__init__",
            "__init_subclass__",
            "__ior__",
            "__isub__",
            "__iter__",
            "__ixor__",
            "__le__",
            "__len__",
            "__lt__",
            "__module__",
            "__ne__",
            "__new__",
            "__or__",
            "__reduce__",
            "__reduce_ex__",
            "__repr__",
            "__setattr__",
            "__sizeof__",
            "__slots__",
            "__str__",
            "__sub__",
            "__xor__"
        ],
        "<LSP-POINT-15>": [
            "abs",
            "all",
            "any",
            "ArithmeticError",
            "ascii",
            "AssertionError",
            "AttributeError",
            "BaseException",
            "bin",
            "BlockingIOError",
            "bool",
            "breakpoint",
            "BrokenPipeError",
            "BufferError",
            "bytearray",
            "bytes",
            "BytesWarning",
            "callable",
            "ChildProcessError",
            "chr",
            "classmethod",
            "compile",
            "complex",
            "ConnectionAbortedError",
            "ConnectionError",
            "ConnectionRefusedError",
            "ConnectionResetError",
            "convert_to_theano_var",
            "copyright",
            "credits",
            "delattr",
            "DeprecationWarning",
            "dict",
            "dir",
            "divmod",
            "element=",
            "ellipsis",
            "Ellipsis",
            "enumerate",
            "env",
            "EnvironmentError",
            "EOFError",
            "eval",
            "Exception",
            "exec",
            "exit",
            "False",
            "FileExistsError",
            "FileNotFoundError",
            "filter",
            "float",
            "FloatingPointError",
            "format",
            "frozenset",
            "FutureWarning",
            "GeneratorExit",
            "getattr",
            "globals",
            "hasattr",
            "hash",
            "help",
            "hex",
            "id",
            "ImportError",
            "ImportWarning",
            "IndentationError",
            "IndexError",
            "input",
            "int",
            "InterruptedError",
            "IOError",
            "IsADirectoryError",
            "isinstance",
            "issubclass",
            "iter",
            "key",
            "KeyboardInterrupt",
            "KeyError",
            "len",
            "license",
            "list",
            "locals",
            "loggers",
            "logging",
            "LookupError",
            "map",
            "max",
            "MemoryError",
            "memoryview",
            "min",
            "ModuleNotFoundError",
            "NameError",
            "neural_computation_prefer_tensor",
            "NeuralLayer",
            "next",
            "node",
            "None",
            "NotADirectoryError",
            "NotImplemented",
            "NotImplementedError",
            "np",
            "object",
            "oct",
            "open",
            "ord",
            "OSError",
            "OverflowError",
            "PendingDeprecationWarning",
            "PermissionError",
            "pow",
            "print",
            "ProcessLookupError",
            "property",
            "quit",
            "range",
            "RecursionError",
            "ReferenceError",
            "repr",
            "ResourceWarning",
            "reversed",
            "round",
            "RuntimeError",
            "RuntimeWarning",
            "self",
            "set",
            "setattr",
            "slice",
            "sorted",
            "staticmethod",
            "StopAsyncIteration",
            "StopIteration",
            "str",
            "sum",
            "super",
            "SyntaxError",
            "SyntaxWarning",
            "SystemError",
            "SystemExit",
            "TabError",
            "theano",
            "TimeoutError",
            "True",
            "tuple",
            "type",
            "TypeError",
            "UnboundLocalError",
            "UnicodeDecodeError",
            "UnicodeEncodeError",
            "UnicodeError",
            "UnicodeTranslateError",
            "UnicodeWarning",
            "UniformInitializer",
            "updates",
            "UserWarning",
            "ValueError",
            "vars",
            "Warning",
            "WindowsError",
            "ZeroDivisionError",
            "zip",
            "__annotations__",
            "__dict__",
            "__doc__",
            "__file__",
            "__import__",
            "__module__",
            "__name__",
            "__package__",
            "__slots__"
        ]
    },
    "docstring": "\"\"\"\n        Register updates that will be executed in each iteration.\n        \"\"\""
}

==> images/results.txt <==
CodeGPT:
##### Baseline
blue-4: 0.304
codebleu: 0.2841
edit simiarity: 47.5861
lsp hit rate: 0.0829
lint syntax pass rate: 0.5599
lint semantic pass rate: 0.3216

##### CONF = 0.5
blue-4: 0.3154
codebleu: 0.2752
edit simiarity: 47.1033
lsp hit rate: 0.121
lint syntax pass rate: 0.4816
lint semantic pass rate: 0.3574

##### CONF = 0.6
blue-4: 0.3155
codebleu: 0.2754
edit simiarity: 47.1387
lsp hit rate: 0.1204
lint syntax pass rate: 0.4794
lint semantic pass rate: 0.3528


##### CONF = 0.7
blue-4: 0.3156
codebleu: 0.2753
edit simiarity: 47.1573
lsp hit rate: 0.1195
lint syntax pass rate: 0.4796
lint semantic pass rate: 0.3504


##### CONF = 0.8
blue-4: 0.3159
codebleu: 0.2755
edit simiarity: 47.1802
lsp hit rate: 0.1195
lint syntax pass rate: 0.4793
lint semantic pass rate: 0.3475


##### CONF = 0.9
blue-4: 0.3164
codebleu: 0.2756
edit simiarity: 47.224
lsp hit rate: 0.1184
lint syntax pass rate: 0.4797
lint semantic pass rate: 0.3402




CodeT5:
##### Baseline
blue-4: 0.3546
codebleu: 0.2906
edit simiarity: 63.7168
lsp hit rate: 0.1098
lint syntax pass rate: 0.9437
lint semantic pass rate: 0.4857

##### CONF = 0.5
blue-4: 0.3623
codebleu: 0.2879
edit simiarity: 62.3147
lsp hit rate: 0.1507
lint syntax pass rate: 0.9312
lint semantic pass rate: 0.6909

##### CONF = 0.6
blue-4: 0.3622
codebleu: 0.2879
edit simiarity: 62.366
lsp hit rate: 0.1506
lint syntax pass rate: 0.9316
lint semantic pass rate: 0.6885

##### CONF = 0.7
blue-4: 0.362
codebleu: 0.2879
edit simiarity: 62.4029
lsp hit rate: 0.1507
lint syntax pass rate: 0.932
lint semantic pass rate: 0.6864

##### CONF = 0.8
blue-4: 0.3617
codebleu: 0.2878
edit simiarity: 62.4792
lsp hit rate: 0.1504
lint syntax pass rate: 0.9334
lint semantic pass rate: 0.6839

##### CONF = 0.9
blue-4: 0.3613
codebleu: 0.288
edit simiarity: 62.5926
lsp hit rate: 0.1497
lint syntax pass rate: 0.9342
lint semantic pass rate: 0.6788


CodeLlama:
##### Baseline
blue-4: 0.3681
codebleu: 0.3101
edit simiarity: 65.7274
lsp hit rate: 0.1376
lint syntax pass rate: 0.9422
lint semantic pass rate: 0.4785

##### CONF = 0.5
blue-4: 0.3708
codebleu: 0.2953
edit simiarity: 62.3925
lsp hit rate: 0.1587
lint syntax pass rate: 0.9146
lint semantic pass rate: 0.6711

##### CONF = 0.6
blue-4: 0.3707
codebleu: 0.2952
edit simiarity: 62.5056
lsp hit rate: 0.1589
lint syntax pass rate: 0.9159
lint semantic pass rate: 0.6665

##### CONF = 0.7
blue-4: 0.3703
codebleu: 0.2954
edit simiarity: 62.6529
lsp hit rate: 0.1577
lint syntax pass rate: 0.9178
lint semantic pass rate: 0.6653

##### CONF = 0.8
blue-4: 0.37
codebleu: 0.296
edit simiarity: 62.8156
lsp hit rate: 0.1571
lint syntax pass rate: 0.9195
lint semantic pass rate: 0.6558

##### CONF = 0.9
blue-4: 0.3686
codebleu: 0.2963
edit simiarity: 63.2308
lsp hit rate: 0.1536
lint syntax pass rate: 0.923
lint semantic pass rate: 0.6291


